LpBound: Pessimistic Cardinality Estimation using $\ell_p$-Norms of Degree Sequences

Cardinality estimation is the problem of estimating the size of the output of a query, without actually evaluating the query. The cardinality estimator is a critical piece of a query optimizer, and is often the main culprit when the optimizer chooses a poor plan. This paper introduces LpBound, a pessimistic cardinality estimator for multijoin queries (acyclic or cyclic) with selection predicates and group-by clauses. LpBound computes a guaranteed upper bound on the size of the query output using simple statistics on the input relations, consisting of $\ell_p$-norms of degree sequences. The bound is the optimal solution of a linear program whose constraints encode data statistics and Shannon inequalities. We introduce two optimizations that exploit the structure of the query in order to speed up the estimation time and make LpBound practical. We experimentally evaluate LpBound against a range of traditional, pessimistic, and machine learning-based estimators on the JOB, STATS, and subgraph matching benchmarks. Our main finding is that LpBound can be orders of magnitude more accurate than traditional estimators used in mainstream open-source and commercial database systems. Yet it has comparable low estimation time and space requirements. When injected the estimates of LpBound, Postgres derives query plans at least as good as those derived using the true cardinalities.

==> DATA/README.txt <==
1. create the  dbpl database in postgres (ask DS for the code)

2. run make

this will create  the  author/pub degree sequences:

	degree_authorid_pubid.csv
	degree_pubid_authorid.csv
	degree_both.csv

and their lp norms:

	lp_authorid_pubid.csv
	lp_pubid_authorid.csv

3. load them into the files:

	degree.xlsx
	lp.xlsx

   to create the graphs.

   Normally, if the xlsx files are already created, then, when you
   open them, they will prompt you to allow them to re-read the csv
   files; but I had difficulties doing this when I moved files to a
   different directory.  We may need to re-create these excel files if
   the dblp database gets updated.



==> DATA/degree_authorid_pubid.csv <==
minr,maxr,deg(pubID)
1,3,450
4,7,287
8,16,194
17,35,158
36,70,125
71,136,99
137,257,79
258,492,63
493,981,50
982,1801,39
1802,3207,31
3208,6926,25
6927,14097,19
14098,29597,15
29598,87011,12
87012,232587,9
232588,415307,7
415308,804273,6
804274,2731545,5
2731546,4476714,3
4476715,6230351,2
6230352,7165040,1


==> DATA/degree_both.csv <==
minr,maxr,deg(authorID),deg(pubID)
1,1,2951,450
2,3,2168,450
4,4,2000,287
5,7,1975,287
8,16,1900,194
17,35,1581,158
36,42,1332,125
43,70,1256,119
71,105,1116,99
106,136,999,88
137,238,939,79
239,257,794,66
258,478,770,63
479,492,630,51
493,899,625,50
900,981,501,41
982,1642,485,39
1643,1801,398,32
1802,2884,383,31
2885,3207,316,27
3208,5092,304,25
5093,6926,251,22
6927,8572,220,19
8573,13556,199,18
13557,14097,158,16
14098,20945,156,15
20946,29597,125,14
29598,30725,102,12
30726,43216,99,12
43217,59022,79,11
59023,79341,63,10
79342,87011,50,10
87012,106681,47,9
106682,138168,39,9
138169,174024,31,8
174025,231225,25,8
231226,232587,19,8
232588,292052,19,7
292053,360166,15,7
360167,415307,12,7
415308,465336,11,6
465337,572722,9,6
572723,646452,7,6
646453,740983,6,6
740984,804273,5,6
804274,1051150,5,5
1051151,1341645,3,5
1341646,1917811,2,5
1917812,2731545,1,4
2731546,3648170,1,3
3648171,4476714,0,3
4476715,6230351,0,2
6230352,7165040,0,1


==> DATA/degree_pubid_authorid.csv <==
minr,maxr,deg(authorID)
1,1,2951
2,4,2168
5,16,1975
17,42,1581
43,105,1256
106,238,999
239,478,794
479,899,630
900,1642,501
1643,2884,398
2885,5092,316
5093,8572,251
8573,13556,199
13557,20945,158
20946,30725,125
30726,43216,99
43217,59022,79
59023,79341,63
79342,106681,50
106682,138168,39
138169,174024,31
174025,231225,25
231226,292052,19
292053,360166,15
360167,465336,12
465337,572722,9
572723,646452,7
646453,740983,6
740984,1051150,5
1051151,1341645,3
1341646,1917811,2
1917812,3648170,1


==> DATA/lp_authorid_pubid.csv <==
p,lp_authorid_pubid
1,24081032
2,10695.909124520458
3,1118.486197304882
4,657.8947981357347
5,580.7438932119679
6,548.5763862039879
7,530.1267554693612
8,517.9163062711891
9,509.14021306820155
10,502.481371605648
11,497.2303052243847
12,492.96797394383157
13,489.4297951566246
14,486.43989161743355
15,483.8764114729277
16,481.65199574767325
17,479.70218983076654
18,477.97826615870116
19,476.4426129515567
20,475.06567535209354
21,473.8238682481561
22,472.698115913559
23,471.67280709519724
24,470.7350322729989
25,469.8740168724722
26,469.0806933213005
27,468.3473732964769
28,467.6674934739768
29,467.03541601460404
30,466.4462703668994


==> DATA/lp_pubid_authorid.csv <==
p,lp_pubid_authorid
1,24081032
2,45675.03506293126
3,9407.555417799787
4,5206.201339776504
5,3990.1394257704865
6,3490.5738596084093
7,3248.772662460006
8,3121.3897707573938
9,3050.968443616159
10,3010.8083500446314
11,2987.3758545347414
12,2973.445868363144
13,2965.029733378722
14,2959.871035617252
15,2956.6676551633827
16,2954.6549953120493
17,2953.3769857924535
18,2952.557657872211
19,2952.027815859728
20,2951.682474068747
21,2951.45577184239
22,2951.305978408758
23,2951.206410592699
24,2951.1398646493944
25,2951.095164162495
26,2951.0649977483654
27,2951.044551830153
28,2951.030638624457
29,2951.0211355344204
30,2951.01462209598

